QCLAB++: Simulating Quantum Circuits on GPUs

We introduce qclab++, a light-weight, fully-templated C++ package for GPU-accelerated quantum circuit simulations. The code offers a high degree of portability as it has no external dependencies and the GPU kernels are generated through OpenMP offloading. qclab++ is designed for performance and numerical stability through highly optimized gate simulation algorithms for 1-qubit, controlled 1-qubit, and 2-qubit gates. Furthermore, we also introduce qclab, a quantum circuit toolbox for Matlab with a syntax that mimics qclab++. This provides users the flexibility and ease of use of a scripting language like Matlab for studying their quantum algorithms, while offering high-performance GPU acceleration when required. As such, the qclab++ library offers a unique combination of features. We compare the CPU simulator in qclab++ with the GPU kernels generated by OpenMP and observe a speedup of over $40\times$. Furthermore, we also compare qclab++ to other circuit simulation packages, such as cirq-qsim and qibo, in a series of benchmarks conducted on NERSC's Perlmutter system and illustrate its competitiveness.

==> dat/qft-cirq-cuquantum-single.dat <==
3	0.036670446
4	0.025540113
5	0.025876045
6	0.026423454
7	0.027016163
8	0.027742863
9	0.028439045
10	0.029310942
11	0.030191422
12	0.031204939
13	0.032255173
14	0.033453226
15	0.034658432
16	0.036041021
17	0.037547588
18	0.039563656
19	0.041350842
20	0.043465614
21	0.04599905
22	0.051587343
23	0.060230255
24	0.079168558
25	0.116199493
26	0.189728975
27	0.335430622
28	0.631201029
29	1.237979174
30	2.411047697
31	4.789413691
32	10.03493261


==> dat/qft-qclab-double.dat <==
16	0.005895	0.003236	1.8216934487021
17	0.006755	0.003575	1.88951048951049
18	0.010142	0.003887	2.60921018780551
19	0.014478	0.004703	3.07846055709122
20	0.016234	0.005462	2.97217136580007
21	0.031903	0.00751	4.24806924101198
22	0.067556	0.012891	5.24055542626639
23	0.141671	0.026139	5.41990894831478
24	0.33705	0.050296	6.70132813742644
25	1.727022	0.10013	17.2477978627784
26	6.738847	0.205746	32.7532345707814
27	17.259116	0.427761	40.3475679175988
28	38.772524	0.901489	43.0094255171167
29	83.031362	1.901764	43.660181810151
30	173.958327	4.022214	43.2493962280475
31	249.899159	8.478201	29.4754935628443


==> dat/qft-qclab-single.dat <==
16	0.004063	0.003229	1.25828429854444
17	0.004234	0.003557	1.19032892887265
18	0.008306	0.003965	2.09482976040353
19	0.008068	0.004469	1.80532557619154
20	0.011642	0.005245	2.21963775023832
21	0.017273	0.006335	2.72659826361484
22	0.034155	0.008514	4.01162790697674
23	0.069526	0.015298	4.5447770950451
24	0.144732	0.02969	4.87477265072415
25	0.356494	0.0566	6.29848056537102
26	2.031865	0.112634	18.0395351314878
27	7.384158	0.230008	32.103918124587
28	18.968817	0.479248	39.5803780088806
29	42.886406	1.004285	42.7034218374266
30	91.185609	2.117433	43.0642239919752
31	190.373684	4.454004	42.7421448207051
32	254.30507	9.393974	27.0710851445831


==> dat/qft-qibo-cupy-single.dat <==
3	0.000692368
4	0.001136541
5	0.001594305
6	0.002225161
7	0.002877951
8	0.003707886
9	0.004554987
10	0.00559926
11	0.006656408
12	0.007916451
13	0.009930611
14	0.011346102
15	0.012938499
16	0.01475215
17	0.016501904
18	0.018399715
19	0.020373106
20	0.022674799
21	0.025462151
22	0.029678583
23	0.03609252
24	0.051925182
25	0.080362558
26	0.138431787
27	0.258777618
28	0.512287378
29	1.042724133
30	2.164347649
31	4.516080379


==> dat/qft-qibo-cuquantum-single.dat <==
3	0.000997305
4	0.00165987
5	0.002327919
6	0.003294468
7	0.004234076
8	0.005789042
9	0.007087946
10	0.008716345
11	0.010288954
12	0.012230635
13	0.014108181
14	0.016309977
15	0.018389225
16	0.020874977
17	0.023420095
18	0.026266575
19	0.028740406
20	0.032034874
21	0.034872293
22	0.038567305
23	0.043782949
24	0.059714317
25	0.106412411
26	0.204960823
27	0.411764145
28	0.85134387
29	1.779498339
30	3.74844861
31	7.90405035


==> dat/trotter-cirq-cuquantum-single.dat <==
3	0.024453402
4	0.025474787
5	0.026786804
6	0.028488874
7	0.030439138
8	0.032742977
9	0.035403967
10	0.038428307
11	0.041889668
12	0.045655727
13	0.049858809
14	0.054587603
15	0.059610128
16	0.065146923
17	0.070866108
18	0.077229977
19	0.08516407
20	0.093552351
21	0.102150917
22	0.153272867
23	0.241903543
24	0.412973404
25	0.77131772
26	1.534148216
27	3.15956068
28	6.584669113
29	13.82350636
30	29.40509915
31	62.40097523
32	138.8539014


==> dat/trotter-qclab-double.dat <==
16	0.02273	0.027078	0.839426840977916
17	0.044592	0.031613	1.41055894726853
18	0.089661	0.037678	2.37966452571793
19	0.189728	0.045083	4.20841558902469
20	0.466761	0.059197	7.88487592276636
21	1.006446	0.128673	7.82173416334429
22	2.43482	0.260934	9.33117186721547
23	5.445777	0.511604	10.6445160710237
24	11.996307	1.050039	11.4246299423164
25	59.843667	2.209272	27.0875052958622
26	166.177636	4.707632	35.2996232500756
27	380.540353	10.07934	37.7544911670804
28	846.931948	21.631196	39.1532649419847
29	1748.553859	46.399822	37.6844949750023
30	3720.585714	99.231375	37.4940457491393
31	0	212.07688	0


==> dat/trotter-qclab-single.dat <==
16	0.020797	0.027218	0.764089940480564
17	0.040619	0.03047	1.33308171972432
18	0.082141	0.036251	2.26589611321067
19	0.173243	0.042178	4.10742567215136
20	0.434837	0.050817	8.55691992837043
21	0.93175	0.066475	14.016547574276
22	2.095384	0.140621	14.9009322931852
23	4.804332	0.285184	16.8464289721724
24	10.546342	0.556379	18.9553200246594
25	23.448887	1.135783	20.6455696202532
26	72.831297	2.380429	30.5958703242147
27	198.541964	5.054197	39.282593060777
28	453.928317	10.790894	42.0658674804886
29	986.429871	23.069791	42.7585092123288
30	2009.791224	49.340571	40.7330353756952
31	4292.110193	105.360875	40.7372299537186
32	0	224.564926	0


==> dat/trotter-qibo-cupy-single.dat <==
3	0.002998829
4	0.005912304
5	0.009867191
6	0.014807224
7	0.0201931
8	0.026844501
9	0.036744833
10	0.043623447
11	0.053438187
12	0.064035177
13	0.075794935
14	0.088303089
15	0.1020298
16	0.116909504
17	0.132217646
18	0.149865627
19	0.169496298
20	0.19320941
21	0.220463037
22	0.311838865
23	0.464804888
24	0.756778717
25	1.352423906
26	2.6224401
27	5.318277359
28	11.08680272
29	23.43361139
30	49.68162155
31	105.8420432


==> dat/trotter-qibo-cuquantum-single.dat <==
3	0.004114151
4	0.00807023
5	0.013466358
6	0.020150661
7	0.02861166
8	0.03715682
9	0.048438311
10	0.060260057
11	0.07435298
12	0.089842796
13	0.103991985
14	0.123568058
15	0.143498898
16	0.164837599
17	0.185253859
18	0.206348658
19	0.241546154
20	0.258276463
21	0.281354666
22	0.319237232
23	0.395051479
24	0.665631056
25	1.256038904
26	2.513096094
27	5.201414824
28	10.95773196
29	23.24820232
30	49.53083348
31	105.6448333

